GAPP: A Fast Profiler for Detecting Serialization Bottlenecks in Parallel Linux Applications

We present a parallel profiling tool, GAPP, that identifies serialization bottlenecks in parallel Linux applications arising from load imbalance or contention for shared resources . It works by tracing kernel context switch events using kernel probes managed by the extended Berkeley Packet Filter (eBPF) framework. The overhead is thus extremely low (an average 4% run time overhead for the applications explored), the tool requires no program instrumentation and works for a variety of serialization bottlenecks. We evaluate GAPP using the Parsec3.0 benchmark suite and two large open-source projects: MySQL and Nektar++ (a spectral/hp element framework). We show that GAPP is able to reveal a wide range of bottleneck-related performance issues, for example arising from synchronization primitives, busy-wait loops, memory operations, thread imbalance and resource contention.

==> NektarCM.dat <==
ThreadId    CMetric
1           3
2           5
3           5
4           5
5           5
6           5
7           5
8           5
9           6
10          7
11          7
12          7
13          7
14          8
15          9
16          11

==> NektarO3.dat <==
Function					Count
dgemv\_					    70
Vmath\:\:Dot2				12
dgemm\_                     9

==> openBLAS.dat <==
Function					Count
Vmath\:\:Dot2				39
gather\_..\_add			    27
dgemv\_n                    18
